PriPG-RL: Privileged Planner-Guided Reinforcement Learning for Partially Observable Systems with Anytime-Feasible MPC

This paper addresses the problem of training a reinforcement learning (RL) policy under partial observability by exploiting a privileged, anytime-feasible planner agent available exclusively during training. We formalize this as a Partially Observable Markov Decision Process (POMDP) in which a planner agent with access to an approximate dynamical model and privileged state information guides a learning agent that observes only a lossy projection of the true state. To realize this framework, we introduce an anytime-feasible Model Predictive Control (MPC) algorithm that serves as the planner agent. For the learning agent, we propose Planner-to-Policy Soft Actor-Critic (P2P-SAC), a method that distills the planner agent's privileged knowledge to mitigate partial observability and thereby improve both sample efficiency and final policy performance. We support this framework with rigorous theoretical analysis. Finally, we validate our approach in simulation using NVIDIA Isaac Lab and successfully deploy it on a real-world Unitree Go2 quadruped navigating complex, obstacle-rich environments.

==> results/data_accelsac.csv <==
steps_M,rew_mean,rew_lo,rew_hi,suc_mean,suc_lo,suc_hi
0.000644,-314.7245171084,-380.5550258521,-248.8940083647,0.0,0.0,0.0
0.0713850533,-739.4066853571,-819.0760689621,-659.7373017521,17.2119014827,11.5002263365,22.9235766289
0.1421261067,-558.0006621359,-620.7058933842,-495.2954308876,87.5272531911,85.367391015,89.6871153672
0.21286716,-863.4400964758,-932.9223688042,-793.9578241475,19.8864750841,15.4832859212,24.289664247
0.2836082133,-753.4379126616,-988.8222509959,-518.0535743273,58.7192115373,15.349031944,102.0893911305
0.3543492667,-745.4189085759,-823.1559392187,-667.6818779331,64.3232334231,58.1862584582,70.4602083881
0.42509032,-800.0588948775,-1002.5319636128,-597.5858261422,44.3835330763,16.4778897714,72.2891763812
0.4958313733,-811.4510559137,-1031.57805905,-591.3240527774,41.5075916592,12.00470914,71.0104741784
0.5665724267,-652.6718188208,-868.6691272141,-436.6745104276,70.1658979963,55.9744251161,84.3573708765
0.63731348,-770.9853570697,-1344.1726394844,-197.798074655,53.239556,-0.161776026,106.640888026
0.7080545333,-735.1270509097,-1078.4756947875,-391.7784070319,54.5,11.3664863476,97.6335136524
0.7787955867,-922.9650776275,-1163.3871947213,-682.5429605337,42.0761940237,20.2505597817,63.9018282658
0.84953664,-1017.1391078247,-1144.8048472675,-889.4733683819,28.4916670922,6.5831413867,50.4001927977
0.9202776933,-1044.2094548108,-1136.5052723562,-951.9136372654,29.5118720578,27.4785086486,31.5452354669
0.9910187467,-827.6716305706,-1023.3077661481,-632.035494993,47.3589303581,22.7261721644,71.9916885517
1.0617598,-915.5288630169,-993.6434699175,-837.4142561162,34.6566260108,25.875509831,43.4377421906
1.1325008533,-816.2723376719,-1059.5940147067,-572.9506606371,50.8190755865,36.762008421,64.876142752
1.2032419067,-704.7018077046,-813.4106886128,-595.9929267964,56.1274596043,50.2407055245,62.0142136841
1.27398296,-932.9938311568,-1238.015405951,-627.9722563626,29.8215007407,-0.6972006986,60.34020218
1.3447240133,-678.6381891218,-735.4266151465,-621.8497630972,55.5020058997,44.8925674113,66.1114443881
1.4154650667,-892.7997057382,-1039.8687794629,-745.7306320134,35.0970690512,17.989229934,52.2049081683
1.48620612,-969.1543417487,-1217.2313518422,-721.0773316552,33.8677591593,4.3562911399,63.3792271788
1.5569471733,-934.2497655487,-983.2596076589,-885.2399234385,33.0,27.3431457505,38.6568542495
1.6276882267,-884.8619813591,-908.946027561,-860.7779351572,38.3907523543,37.8381450753,38.9433596334
1.69842928,-851.4078330369,-984.1396720472,-718.6759940265,39.8420597097,36.7902712843,42.893848135
1.7691703333,-753.5470609353,-786.6269365455,-720.4671853251,48.334123217,40.150309016,56.5179374179
1.8399113867,-919.4718282622,-976.0829823949,-862.8606741296,32.6832148124,26.0364980138,39.329931611
1.91065244,-1076.5543928971,-1106.1118516176,-1046.9969341765,18.8243925234,15.7476189235,21.9011661232
1.9813934933,-940.047828769,-1138.8947495816,-741.2009079564,30.4446723649,12.8778906276,48.0114541022
2.0521345467,-838.0539632857,-1052.1253478463,-623.9825787252,42.0796993348,29.0370462651,55.1223524044
2.1228756,-998.7875332173,-1010.4496342572,-987.1254321774,22.2457269774,21.7877947584,22.7036591963
2.1936166533,-991.718256604,-1070.7772925564,-912.6592206516,29.3288235949,20.3785154331,38.2791317566
2.2643577067,-874.6659946485,-937.3464793927,-811.9855099043,39.3933152798,37.1211199581,41.6655106016
2.33509876,-901.4730297441,-1106.4279146992,-696.518144789,38.3583583425,18.8899036337,57.8268130513
2.4058398133,-894.3802688981,-1044.2242647825,-744.5362730138,43.3290068956,29.4130141777,57.2449996136
2.4765808667,-1072.7152147316,-1216.8103584093,-928.6200710538,19.3800666667,7.5288627331,31.2312706003
2.54732192,-1097.7815578098,-1280.9833668215,-914.5797487981,18.9539535776,-6.4367710701,44.3446782252
2.6180629733,-1057.6740332334,-1077.8901990718,-1037.4578673949,18.2229252795,16.6954595333,19.7503910257
2.6888040267,-891.4434672629,-940.0548396031,-842.8320949226,32.0,29.1715728753,34.8284271247
2.75954508,-957.6435035914,-1021.0171345454,-894.2698726375,26.4739028802,18.1866639,34.7611418604
2.8302861333,-905.430393647,-1014.1115601549,-796.7492271391,30.0448409411,18.5556423304,41.5340395518
2.9010271867,-936.5002016262,-998.6273169574,-874.3730862951,27.509533541,26.8394036717,28.1796634103
2.97176824,-852.261525344,-925.0330414272,-779.4900092609,39.8902134687,35.9018208995,43.8786060379
3.0425092933,-831.2006547664,-889.0425392753,-773.3587702574,47.3280498347,44.9635552354,49.6925444341
3.1132503467,-937.9909149988,-992.3578009617,-883.6240290359,37.1789115113,34.2817788787,40.0760441439
3.1839914,-1023.1739356739,-1102.1619076583,-944.1859636895,25.0518277235,13.664823755,36.4388316919
3.2547324533,-918.2077591839,-1015.1025961297,-821.3129222381,34.6632358557,28.530125186,40.7963465254
3.3254735067,-875.2432627222,-1098.6015427673,-651.8849826772,40.0011337011,11.8536933513,68.1485740509
3.39621456,-1022.0271450373,-1352.1194424429,-691.9348476317,26.1941481697,-6.8851482878,59.2734446272
3.4669556133,-951.3797535778,-1053.3764022271,-849.3831049286,27.2870662366,13.5522204518,41.0219120215
3.5376966667,-964.3680044056,-1169.3873290469,-759.3486797642,31.3489635651,18.4427990681,44.2551280621
3.60843772,-915.5137271251,-1079.1348064501,-751.8926478,40.4913811237,21.4116869634,59.571075284
3.6791787733,-878.5662071045,-954.5992780757,-802.5331361333,41.465526501,24.0648452238,58.8662077782
3.7499198267,-901.9205289987,-1007.8586199466,-795.9824380509,36.3158081432,22.3126159924,50.3190002941
3.82066088,-1011.692704962,-1146.4765674644,-876.9088424596,27.6607869408,4.4388042892,50.8827695924
3.8914019333,-970.9075671999,-1252.8499041794,-688.9652302204,27.0,-6.941125497,60.941125497
3.9621429867,-1028.9399104304,-1148.577789197,-909.3020316638,26.6015276512,8.5998232071,44.6032320952
4.03288404,-1011.7648427906,-1114.6754357643,-908.8542498169,24.917940316,12.0739683365,37.7619122954
4.1036250933,-1075.2890776564,-1101.9623789133,-1048.6157763995,19.588621667,15.2596569122,23.9175864219
4.1743661467,-1129.3758516631,-1188.1519755151,-1070.5997278111,16.9064257964,8.55347833,25.2593732629
4.2451072,-988.7111533118,-1045.8989855588,-931.5233210649,21.7231559274,0.5672073581,42.8791044967
4.3158482533,-865.1347245649,-904.5951161398,-825.6743329901,37.6415732879,20.8492900143,54.4338565614
4.3865893067,-860.7839284846,-1033.9609082122,-687.6069487569,37.1394767912,14.5924781017,59.6864754808
4.45733036,-903.465146639,-1040.5045798187,-766.4257134592,31.3441626794,2.1323973985,60.5559279604
4.5280714133,-873.7571206048,-1168.4939286018,-579.0203126078,33.6592370959,9.3425812068,57.9758929851
4.5988124667,-959.2403924237,-1144.8200288154,-773.660756032,27.6546400333,9.7582764713,45.5510035953
4.66955352,-959.0643523834,-1298.1194207831,-620.0092839837,24.0,-8.5269119346,56.5269119346
4.7402945733,-1018.131111494,-1200.010029796,-836.2521931921,21.6211280526,-8.9557644732,52.1980205783
4.8110356267,-814.9033011521,-1085.2849405513,-544.5216617529,35.2910008769,-1.0288254213,71.6108271752
4.88177668,-898.0737814799,-1197.1306123397,-599.0169506201,32.2360522876,5.032166256,59.4399383192
4.9525177333,-902.0071490422,-1263.6447498458,-540.3695482386,35.5695035461,-13.3191572133,84.4581643055
5.0232587867,-877.1008456068,-1287.3593260456,-466.8423651679,35.3385239494,-14.163528531,84.8405764299
5.09399984,-888.9367985682,-1321.2744525442,-456.5991445922,35.0,-13.0832611207,83.0832611207
5.1647408933,-1068.0002615295,-1348.9063721402,-787.0941509188,19.8034213333,-6.7886321353,46.3954748019
5.2354819467,-1041.8106174105,-1296.7992472588,-786.8219875621,22.5,-5.0771644663,50.0771644663
5.306223,-1093.1310028017,-1241.2717631349,-944.9902424685,19.0,-7.8700576851,45.8700576851


==> results/data_p2psac.csv <==
steps_M,rew_mean,rew_lo,rew_hi,suc_mean,suc_lo,suc_hi
0.001346,-340.9530307926,-406.5746376587,-275.3314239264,97.0,94.1715728753,99.8284271247
0.0680013867,-550.2994508987,-563.2884512288,-537.3104505686,97.0,94.1715728753,99.8284271247
0.1346567733,-713.0997730238,-722.3848035558,-703.8147424918,60.4084805478,46.6172447752,74.1997163203
0.20131216,-732.0541642185,-797.3435259492,-666.7648024877,50.2386213071,-0.3356054496,100.8128480638
0.2679675467,-702.1161171953,-746.4425474936,-657.7896868969,72.3980885087,52.9864218714,91.8097551459
0.3346229333,-579.2523541404,-622.6344881369,-535.8702201439,97.0,94.1715728753,99.8284271247
0.40127832,-593.1392165593,-603.2981548863,-582.9802782323,93.3227482447,90.9507560649,95.6947404245
0.4679337067,-540.6056967907,-582.1508169858,-499.0605765956,98.0,98.0,98.0
0.5345890933,-508.9348805045,-517.1600314406,-500.7097295684,99.5,98.7928932188,100.2071067812
0.60124448,-505.0250409799,-545.3352235647,-464.7148583951,95.55805935,91.9404171239,99.1757015761
0.6678998667,-483.4290691891,-504.6392588434,-462.2188795349,97.2363586359,96.9020970474,97.5706202243
0.7345552533,-480.277537931,-481.3165484885,-479.2385273735,97.0,97.0,97.0
0.80121064,-475.4225315677,-482.1896937648,-468.6553693707,99.5,98.7928932188,100.2071067812
0.8678660267,-466.6770901601,-472.7564330617,-460.5977472585,99.0,99.0,99.0
0.9345214133,-469.5547790001,-481.1504346924,-457.9591233078,99.0,99.0,99.0
1.0011768,-477.0624695982,-482.5135965089,-471.6113426875,98.0,96.5857864376,99.4142135624
1.0678321867,-484.3023706453,-504.4256432776,-464.179098013,99.0970499016,97.8200856263,100.3740141769
1.1344875733,-482.089276592,-486.3370227915,-477.8415303926,98.5,96.3786796564,100.6213203436
1.20114296,-467.160436374,-488.3508727032,-445.9700000447,99.0,99.0,99.0
1.2677983467,-476.3530385469,-499.7857542203,-452.9203228736,99.5,98.7928932188,100.2071067812
1.3344537333,-480.3616610888,-499.8720784284,-460.8512437492,100.0,100.0,100.0
1.40110912,-499.6603309916,-564.4316221507,-434.8890398326,96.5,92.9644660941,100.0355339059
1.4677645067,-485.3612408875,-527.9120442568,-442.8104375182,99.5,98.7928932188,100.2071067812
1.5344198933,-485.8657738823,-509.7878352342,-461.9437125304,99.5,98.7928932188,100.2071067812
1.60107528,-481.1438018027,-518.6457647508,-443.6418388546,99.7418472611,99.3767641566,100.1069303656
1.6677306667,-479.9816601693,-514.7778474381,-445.1854729005,98.2717919223,97.2419501826,99.301633662
1.7343860533,-496.6989354464,-519.6956121769,-473.7022587159,98.0,96.5857864376,99.4142135624
1.80104144,-488.4276691219,-533.8823052122,-442.9730330315,99.1375631263,98.9430194874,99.3321067651
1.8676968267,-486.0338359206,-497.8750703226,-474.1926015186,97.7398870056,97.3720316813,98.10774233
1.9343522133,-504.1225486544,-522.5962409332,-485.6488563755,97.0,97.0,97.0
2.0010076,-466.4515185619,-474.4392678945,-458.4637692293,98.6925459826,98.2577403413,99.1273516238
2.0676629867,-491.0470768949,-515.3327754509,-466.7613783389,96.5,95.7928932188,97.2071067812
2.1343183733,-463.9346236897,-485.1324990164,-442.7367483629,98.5,97.7928932188,99.2071067812
2.20097376,-463.3198386074,-476.2926045636,-450.3470726511,99.5,98.7928932188,100.2071067812
2.2676291467,-493.445907731,-503.0298515071,-483.8619639549,96.5,94.3786796564,98.6213203436
2.3342845333,-478.1146184343,-493.9514436586,-462.27779321,98.0,95.1715728753,100.8284271247
2.40093992,-479.8332372811,-481.3712042447,-478.2952703175,98.5,97.7928932188,99.2071067812
2.4675953067,-516.4974003209,-551.8314362524,-481.1633643894,95.7491683434,92.566011688,98.9323249988
2.5342506933,-487.6978765431,-494.4694619735,-480.9262911127,98.1985567289,97.91775511,98.4793583479
2.60090608,-524.3937565045,-579.9881494813,-468.7993635277,95.5,89.1360389693,101.8639610307
2.6675614667,-486.7768837046,-514.5348643042,-459.018903105,99.2127562976,98.9118734561,99.5136391391
2.7342168533,-482.7877374201,-507.9434873471,-457.631987493,97.319789514,94.943613057,99.695965971
2.80087224,-516.4754854265,-536.1852395375,-496.7657313156,96.6888060212,92.0060705888,101.3715414537
2.8675276267,-514.3265819812,-539.4475147017,-489.2056492606,98.3363074884,97.8606968772,98.8119180996
2.9341830133,-490.1563976834,-503.009465003,-477.3033303639,98.5,97.7928932188,99.2071067812
3.0008384,-500.0676597418,-522.0632319563,-478.0720875274,98.0,95.1715728753,100.8284271247
3.0674937867,-504.8564123409,-548.7472504931,-460.9655741887,98.5,96.3786796564,100.6213203436
3.1341491733,-479.8088347255,-489.6267453885,-469.9909240625,99.5,98.7928932188,100.2071067812
3.20080456,-507.9850643095,-559.7661812063,-456.2039474127,97.352212844,95.0218899002,99.6825357879
3.2674599467,-549.4776775528,-590.011646892,-508.9437082137,92.5,83.3076118446,101.6923881554
3.3341153333,-519.2707433627,-539.5849923682,-498.9564943571,98.0,96.5857864376,99.4142135624
3.40077072,-498.3312100613,-516.4021806749,-480.2602394476,98.5,97.7928932188,99.2071067812
3.4674261067,-477.8132002916,-492.2728258719,-463.3535747113,97.5,95.3786796564,99.6213203436
3.5340814933,-475.5044673962,-481.5001105448,-469.5088242476,96.7446293811,93.5550536636,99.9342050985
3.60073688,-480.4734544344,-480.9704076074,-479.9765012614,97.5,95.3786796564,99.6213203436
3.6673922667,-510.1862386766,-554.7541048662,-465.618372487,96.5,91.5502525317,101.4497474683
3.7340476533,-490.4511526277,-503.068117823,-477.8341874323,98.5,97.7928932188,99.2071067812
3.80070304,-505.5032028359,-524.1714018166,-486.8350038552,96.5,95.7928932188,97.2071067812
3.8673584267,-482.9819109106,-501.40985826,-464.5539635612,98.0,95.1715728753,100.8284271247
3.9340138133,-491.1058635891,-499.8723585728,-482.3393686053,98.5,97.7928932188,99.2071067812
4.0006692,-478.1250671465,-494.6452543116,-461.6048799814,98.5,97.7928932188,99.2071067812
4.0673245867,-490.4875424908,-500.900162931,-480.0749220506,97.0,97.0,97.0
4.1339799733,-475.3982666002,-489.7858888638,-461.0106443366,98.0,98.0,98.0
4.20063536,-520.4625131018,-521.0114049558,-519.9136212478,96.0,96.0,96.0
4.2672907467,-496.4011636828,-547.3382410609,-445.4640863047,94.0,88.3431457505,99.6568542495
4.3339461333,-483.078698979,-499.2710969158,-466.8863010422,99.5,98.7928932188,100.2071067812
4.40060152,-475.0878343382,-495.7885740944,-454.387094582,98.5,97.7928932188,99.2071067812
4.4672569067,-582.3957986197,-717.0803721176,-447.7112251218,88.1401615431,71.3678171498,104.9125059364
4.5339122933,-504.8494931945,-518.382640017,-491.3163463719,97.5,96.7928932188,98.2071067812
4.60056768,-515.8333900137,-542.7963616263,-488.870418401,96.0,94.5857864376,97.4142135624
4.6672230667,-527.2753056519,-538.0080214707,-516.5425898331,94.9698694799,93.6537566425,96.2859823174
4.7338784533,-495.4233060123,-496.0926823392,-494.7539296854,98.0,98.0,98.0
4.80053384,-485.7776599195,-506.6417033631,-464.9136164759,98.6026222597,97.750385687,99.4548588323
4.8671892267,-481.1511200469,-504.8963536069,-457.405886487,98.5,96.3786796564,100.6213203436
4.9338446133,-498.2309954309,-531.1687082454,-465.2932826165,98.3271715002,96.450267565,100.2040754353
5.0005,-501.6233457092,-520.6634460695,-482.5832453489,99.0,97.5857864376,100.4142135624


==> results/data_ppo.csv <==
steps_M,rew_mean,rew_lo,rew_hi,suc_mean,suc_lo,suc_hi
0.002048,-546.1405528125,-772.0076947164,-320.2734109086,0.0,0.0,0.0
0.0687035733,-971.9934311289,-1036.1767287338,-907.810133524,0.0,0.0,0.0
0.1353591467,-1089.2172241955,-1118.7693883449,-1059.6650600462,0.0,0.0,0.0
0.20201472,-1074.391455398,-1082.0988722377,-1066.6840385583,0.0,0.0,0.0
0.2686702933,-1117.8927494132,-1143.2790376331,-1092.5064611933,0.0,0.0,0.0
0.3353258667,-1149.6247527353,-1243.6589250015,-1055.5905804692,0.0,0.0,0.0
0.40198144,-1193.5133211184,-1203.106976055,-1183.9196661818,0.0,0.0,0.0
0.4686370133,-1120.7007275286,-1127.8812630442,-1113.520192013,0.0,0.0,0.0
0.5352925867,-1209.6031584403,-1210.590096161,-1208.6162207197,0.0,0.0,0.0
0.60194816,-1226.1058951248,-1235.953672483,-1216.2581177666,0.0,0.0,0.0
0.6686037333,-1192.2606253543,-1233.6902334896,-1150.8310172191,0.5,-0.2071067812,1.2071067812
0.7352593067,-1220.3720040119,-1252.2389738454,-1188.5050341784,0.5,-0.2071067812,1.2071067812
0.80191488,-1260.7061966694,-1270.4241180977,-1250.9882752411,0.0,0.0,0.0
0.8685704533,-1185.1012995531,-1270.6289437264,-1099.5736553799,0.0,0.0,0.0
0.9352260267,-1189.2076186711,-1303.7073618075,-1074.7078755347,0.0,0.0,0.0
1.0018816,-1249.475665933,-1249.673799554,-1249.277532312,0.0,0.0,0.0
1.0685371733,-1238.6483171363,-1245.9753925634,-1231.3212417093,0.0,0.0,0.0
1.1351927467,-1209.632496888,-1220.4633695174,-1198.8016242586,0.0,0.0,0.0
1.20184832,-1236.6380016018,-1281.3705586794,-1191.9054445242,0.0,0.0,0.0
1.2685038933,-1273.7558555597,-1307.5264451244,-1239.985265995,0.0,0.0,0.0
1.3351594667,-1293.969399965,-1299.3159731129,-1288.6228268171,0.0,0.0,0.0
1.40181504,-1274.976042429,-1320.4637207248,-1229.4883641332,0.0,0.0,0.0
1.4684706133,-1236.7159908201,-1307.1390475495,-1166.2929340906,0.0,0.0,0.0
1.5351261867,-1185.3774219136,-1185.6317742604,-1185.1230695668,0.0,0.0,0.0
1.60178176,-1236.0588489464,-1248.6743841059,-1223.4433137869,0.0,0.0,0.0
1.6684373333,-1255.197807285,-1259.9350521031,-1250.4605624669,0.0,0.0,0.0
1.7350929067,-1273.1316474797,-1278.7453510989,-1267.5179438606,0.0,0.0,0.0
1.80174848,-1313.4538063742,-1369.3988909231,-1257.5087218253,0.0,0.0,0.0
1.8684040533,-1301.5175176443,-1328.442095061,-1274.5929402276,0.0,0.0,0.0
1.9350596267,-1295.9989562185,-1377.1290766153,-1214.8688358217,0.0,0.0,0.0
2.0017152,-1282.187090917,-1316.849359071,-1247.524822763,0.0,0.0,0.0
2.0683707733,-1223.5408329229,-1282.9868766515,-1164.0947891943,0.0,0.0,0.0
2.1350263467,-1204.8755400255,-1228.2445526301,-1181.506527421,0.0,0.0,0.0
2.20168192,-1294.7203648712,-1296.3402976526,-1293.1004320898,0.0,0.0,0.0
2.2683374933,-1295.9461673979,-1332.6456784311,-1259.2466563647,0.0,0.0,0.0
2.3349930667,-1310.806259842,-1349.0949876792,-1272.5175320048,0.0,0.0,0.0
2.40164864,-1320.329407251,-1321.0684644176,-1319.5903500844,0.0,0.0,0.0
2.4683042133,-1321.0991541915,-1418.7427379827,-1223.4555704004,0.0,0.0,0.0
2.5349597867,-1289.2200705118,-1330.5589019836,-1247.88123904,0.0,0.0,0.0
2.60161536,-1288.6495446828,-1335.361691408,-1241.9373979576,0.0,0.0,0.0
2.6682709333,-1298.271520309,-1332.1001580491,-1264.4428825689,0.0,0.0,0.0
2.7349265067,-1326.0278709313,-1348.3601270037,-1303.6956148589,0.0,0.0,0.0
2.80158208,-1321.2164975078,-1362.8930258171,-1279.5399691985,0.0,0.0,0.0
2.8682376533,-1337.3531755147,-1383.2021963091,-1291.5041547202,0.0,0.0,0.0
2.9348932267,-1333.0537105473,-1376.9666706564,-1289.1407504381,0.0,0.0,0.0
3.0015488,-1268.706642734,-1364.7477178119,-1172.6655676561,0.0,0.0,0.0
3.0682043733,-1276.095149844,-1347.798156238,-1204.39214345,0.0,0.0,0.0
3.1348599467,-1347.4514748775,-1364.6974512803,-1330.2054984747,0.0,0.0,0.0
3.20151552,-1291.3012601304,-1350.4763086607,-1232.1262116001,0.0,0.0,0.0
3.2681710933,-1308.7941376369,-1324.4102916002,-1293.1779836735,0.0,0.0,0.0
3.3348266667,-1319.0888011633,-1338.4988400172,-1299.6787623095,0.0,0.0,0.0
3.40148224,-1328.923308851,-1361.1449605579,-1296.7016571441,0.0,0.0,0.0
3.4681378133,-1333.9483597924,-1358.8384575866,-1309.0582619982,0.0,0.0,0.0
3.5347933867,-1308.3585752547,-1309.9465471286,-1306.7706033807,0.0,0.0,0.0
3.60144896,-1313.5467077518,-1318.1827438377,-1308.9106716659,0.0,0.0,0.0
3.6681045333,-1330.8271615403,-1332.8523459761,-1328.8019771046,0.0,0.0,0.0
3.7347601067,-1355.8696375496,-1418.8937560073,-1292.8455190919,0.0,0.0,0.0
3.80141568,-1282.2811867042,-1369.1404358993,-1195.4219375091,0.0,0.0,0.0
3.8680712533,-1281.7137981083,-1376.0651657992,-1187.3624304174,0.0,0.0,0.0
3.9347268267,-1325.4013724013,-1347.229641773,-1303.5731030297,0.0,0.0,0.0
4.0013824,-1339.142374246,-1361.851104284,-1316.433644208,0.0,0.0,0.0
4.0680379733,-1319.9112576103,-1329.1908937728,-1310.6316214479,0.0,0.0,0.0
4.1346935467,-1365.4684780447,-1369.7500394909,-1361.1869165985,0.0,0.0,0.0
4.20134912,-1349.0457455664,-1379.9172334429,-1318.1742576899,0.0,0.0,0.0
4.2680046933,-1309.34047008,-1360.0853519504,-1258.5955882096,0.0,0.0,0.0
4.3346602667,-1336.8977191247,-1352.5243832703,-1321.2710549791,0.0,0.0,0.0
4.40131584,-1331.6277383304,-1347.9895701683,-1315.2659064925,0.0,0.0,0.0
4.4679714133,-1364.0584605402,-1421.2047613487,-1306.9121597317,0.0,0.0,0.0
4.5346269867,-1428.8122050887,-1514.2178251011,-1343.4065850763,0.0,0.0,0.0
4.60128256,-1407.479251733,-1409.9642234897,-1404.9942799763,0.0,0.0,0.0
4.6679381333,-1331.855417825,-1366.358151845,-1297.352683805,0.0,0.0,0.0
4.7345937067,-1378.4820876515,-1433.806945475,-1323.1572298281,0.0,0.0,0.0
4.80124928,-1370.2879364836,-1375.6735955531,-1364.9022774141,0.0,0.0,0.0
4.8679048533,-1303.5471039598,-1363.8628044903,-1243.2314034293,0.0,0.0,0.0
4.9345604267,-1290.5928980877,-1401.6225070844,-1179.5632890911,0.0,0.0,0.0
5.001216,-1337.00786563,-1376.6706385042,-1297.3450927558,0.0,0.0,0.0


==> results/data_sac.csv <==
steps_M,rew_mean,rew_lo,rew_hi,suc_mean,suc_lo,suc_hi
0.000567,-299.0604345005,-351.2453947233,-246.8754742778,0.0,0.0,0.0
0.06739312,-488.3492726218,-601.1925322374,-375.5060130063,0.0,0.0,0.0
0.13421924,-593.818037552,-700.062439629,-487.5736354751,0.0,0.0,0.0
0.20104536,-730.1181828158,-1053.7907725687,-406.4455930629,0.0,0.0,0.0
0.26787148,-826.8903498275,-1133.9268832852,-519.8538163699,0.0,0.0,0.0
0.3346976,-828.148235758,-1175.3993582065,-480.8971133095,0.0,0.0,0.0
0.40152372,-873.1206769707,-1191.9270347748,-554.3143191665,0.0,0.0,0.0
0.46834984,-989.1913074481,-1250.585578243,-727.7970366532,0.0,0.0,0.0
0.53517596,-1153.3513730582,-1194.8228610895,-1111.879885027,0.0,0.0,0.0
0.60200208,-1137.6838322525,-1159.6957565802,-1115.6719079248,0.0,0.0,0.0
0.6688282,-1155.7272220905,-1178.0382017713,-1133.4162424098,0.0,0.0,0.0
0.73565432,-1174.4771342581,-1314.3227537074,-1034.6315148087,0.0,0.0,0.0
0.80248044,-1227.6665193043,-1286.361709429,-1168.9713291796,0.0,0.0,0.0
0.86930656,-1193.3126287224,-1247.2666150413,-1139.3586424036,0.0,0.0,0.0
0.93613268,-1173.2138105903,-1183.8280859035,-1162.5995352771,0.0,0.0,0.0
1.0029588,-1061.0264299616,-1175.5492181135,-946.5036418097,0.0,0.0,0.0
1.06978492,-871.2828111416,-1271.707422245,-470.8582000381,0.0,0.0,0.0
1.13661104,-996.2931633772,-1103.4085441369,-889.1777826175,0.0,0.0,0.0
1.20343716,-1010.2870036999,-1058.0636590231,-962.5103483767,0.0,0.0,0.0
1.27026328,-1115.9055923342,-1140.1304261495,-1091.680758519,0.0,0.0,0.0
1.3370894,-1140.4767328282,-1150.2551231687,-1130.6983424877,0.0,0.0,0.0
1.40391552,-1149.1552545944,-1155.1771957222,-1143.1333134665,0.0,0.0,0.0
1.47074164,-1051.4956594709,-1291.3428027369,-811.6485162049,0.0,0.0,0.0
1.53756776,-1152.9311298073,-1268.098867969,-1037.7633916455,0.0,0.0,0.0
1.60439388,-1050.3779988797,-1109.3715968453,-991.3844009141,0.0,0.0,0.0
1.67122,-1114.806551791,-1199.2666657564,-1030.3464378255,0.0,0.0,0.0
1.73804612,-1208.9049688821,-1222.8915064306,-1194.9184313336,0.0,0.0,0.0
1.80487224,-1173.3054300412,-1194.3749155841,-1152.2359444984,0.0,0.0,0.0
1.87169836,-1165.0238089091,-1216.1374219177,-1113.9101959005,0.5,-0.2071067812,1.2071067812
1.93852448,-1161.0624494435,-1180.7477133201,-1141.3771855669,0.1006354102,-0.0416845518,0.2429553723
2.0053506,-1035.3061554682,-1318.9739279823,-751.638382954,0.0,0.0,0.0
2.07217672,-991.4330116284,-1288.1800178826,-694.6860053743,0.0,0.0,0.0
2.13900284,-1184.8257768187,-1238.7633298129,-1130.8882238245,0.0,0.0,0.0
2.20582896,-1133.3263731383,-1155.8860171143,-1110.7667291624,0.0,0.0,0.0
2.27265508,-1111.8202916637,-1204.4245045728,-1019.2160787546,0.0,0.0,0.0
2.3394812,-1136.4705482608,-1159.5735663187,-1113.3675302029,0.0,0.0,0.0
2.40630732,-1092.5231534601,-1120.1221478052,-1064.9241591149,0.0,0.0,0.0
2.47313344,-997.8098077008,-1019.6540684635,-975.9655469382,0.0,0.0,0.0
2.53995956,-1059.8450254895,-1088.0101463807,-1031.6799045983,0.0,0.0,0.0
2.60678568,-1089.7341176077,-1229.3604710959,-950.1077641194,0.0,0.0,0.0
2.6736118,-1138.557369095,-1294.448281984,-982.6664562061,0.0,0.0,0.0
2.74043792,-1189.1670491732,-1302.33421508,-1075.9998832664,0.0,0.0,0.0
2.80726404,-1152.2343746572,-1157.3624036596,-1147.1063456548,0.0,0.0,0.0
2.87409016,-1191.8641184431,-1281.9971560995,-1101.7310807867,0.0,0.0,0.0
2.94091628,-1192.8363287049,-1282.8541899331,-1102.8184674767,0.0,0.0,0.0
3.0077424,-1209.8888714499,-1258.9954911612,-1160.7822517386,0.0,0.0,0.0
3.07456852,-1182.5161549749,-1210.4712288595,-1154.5610810903,0.0,0.0,0.0
3.14139464,-1200.7911676118,-1216.0039337683,-1185.5784014552,0.0,0.0,0.0
3.20822076,-1243.1014605176,-1324.934447196,-1161.2684738392,0.0,0.0,0.0
3.27504688,-1107.6309663046,-1116.4784070274,-1098.7835255817,0.0,0.0,0.0
3.341873,-1079.3828864567,-1126.6373101758,-1032.1284627377,0.0,0.0,0.0
3.40869912,-1232.2174679193,-1272.1931685425,-1192.2417672961,0.0,0.0,0.0
3.47552524,-1222.1243505728,-1263.9917858707,-1180.2569152748,0.0,0.0,0.0
3.54235136,-1203.8025312553,-1320.9294182476,-1086.6756442629,0.0,0.0,0.0
3.60917748,-1214.5890113135,-1252.4038055568,-1176.7742170701,0.0,0.0,0.0
3.6760036,-1183.4406186903,-1184.254072748,-1182.6271646327,0.0,0.0,0.0
3.74282972,-1176.7424348152,-1180.7885671039,-1172.6963025265,0.0,0.0,0.0
3.80965584,-1216.8184509479,-1290.8653645653,-1142.7715373304,0.0,0.0,0.0
3.87648196,-1124.3585208432,-1201.3485453734,-1047.368496313,0.0,0.0,0.0
3.94330808,-1167.6888447014,-1185.1419849596,-1150.2357044432,0.0,0.0,0.0
4.0101342,-1231.0617558433,-1297.8055378709,-1164.3179738158,0.0,0.0,0.0
4.07696032,-1236.9831256188,-1292.0406874101,-1181.9255638274,0.0,0.0,0.0
4.14378644,-1176.3395389334,-1288.1632031699,-1064.5158746969,0.0,0.0,0.0
4.21061256,-1196.3339501411,-1201.0086975077,-1191.6592027745,0.0,0.0,0.0
4.27743868,-1230.3085769431,-1283.9758336889,-1176.6413201974,0.0,0.0,0.0
4.3442648,-1226.94023161,-1228.474592167,-1225.405871053,0.0,0.0,0.0
4.41109092,-1225.2018395241,-1230.2402372979,-1220.1634417502,0.0,0.0,0.0
4.47791704,-1259.5601617466,-1341.9035336348,-1177.2167898583,0.0,0.0,0.0
4.54474316,-1195.4902035938,-1238.5812024059,-1152.3992047817,0.0,0.0,0.0
4.61156928,-1153.5920567499,-1202.648547985,-1104.5355655147,0.0,0.0,0.0
4.6783954,-1146.7518699297,-1202.8248610913,-1090.6788787681,0.0,0.0,0.0
4.74522152,-1158.1412371121,-1201.7440802935,-1114.5383939308,0.5,-0.2071067812,1.2071067812
4.81204764,-1245.8687828805,-1256.6751997362,-1235.0623660249,0.0,0.0,0.0
4.87887376,-1219.7484210854,-1250.0408210251,-1189.4560211456,0.0,0.0,0.0
4.94569988,-1202.32158597,-1253.1119949701,-1151.53117697,0.0,0.0,0.0
5.012526,-1213.9891569259,-1245.9832527228,-1181.995061129,0.0,0.0,0.0

